Raman Scattering by Molecular Hydrogen and Nitrogen in Exoplanetary Atmospheres

An important source of opacity in exoplanet atmospheres at short visible and near-UV wavelengths is Rayleigh scattering of light on molecules. It is accompanied by a related, albeit weaker process -- Raman scattering. We analyze the signatures of Raman scattering imprinted in the reflected light and the geometric albedo of exoplanets, which could provide information about atmospheric properties. Raman scattering affects the geometric albedo spectra of planets in following ways. Firstly, it causes filling-in of strong absorption lines in the incident radiation, thus producing sharp peaks in the albedo. Secondly, it shifts the wavelengths of spectral features in the reflected light causing the so-called Raman ghost lines. Raman scattering can also cause a broadband reduction of the albedo due to wavelength shifting of a stellar spectrum with red spectral index. Observing the Raman peaks in the albedo could be used to measure the column density of gas, thus providing constrains on the presence of clouds in the atmosphere. Observing the Raman ghost lines could be used to spectroscopically identify the main scatterer in the atmosphere, even molecules like H$_2$ or N$_2$ that do not have prominent spectral signatures in the optical wavelength range. If detected, ghost lines could also provide information about the temperature of the atmosphere. In this paper we investigate the effects of Raman scattering in hydrogen- and nitrogen-dominated atmospheres. We analyze the feasibility of detecting the signatures of Raman scattering with the existing and future observational facilities, and of using these signatures as probes of exoplanetary atmospheres.

==> tab1.txt <==
0 0 0 8.40817110301e-45 0.0
0 0 1 1.56701934093e-46 4163.3085901
0 2 0 2.64973960879e-46 354.5691479
0 2 1 2.08231744526e-47 4500.1555355
1 1 0 8.54368656301e-45 0.0
1 1 1 1.66712462583e-46 4157.3872895
1 3 0 1.61326313808e-46 587.3565875
1 3 1 1.1441386233e-47 4715.3283129
2 2 0 8.57452212207e-45 0.0
2 2 1 1.64943280591e-46 4145.5863876
2 4 0 1.41322718574e-46 814.8723577
2 4 1 8.99497252605e-48 4919.5253956
2 0 0 5.29947921758e-47 -354.5691479
2 0 1 5.47400061544e-48 3808.7394422
3 3 0 8.66100343534e-45 0.0
3 3 1 1.65919698553e-46 4127.9717254
3 5 0 1.3466672425e-46 1035.2356006
3 5 1 7.65067843113e-48 5111.0019971
3 1 0 6.91398487748e-47 -587.3565875
3 1 1 7.73178839942e-48 3570.030702
4 4 0 8.78151411226e-45 0.0
4 4 1 1.67659025558e-46 4104.6530379
4 6 0 1.33180164815e-46 1246.7761495
4 6 1 6.71754722604e-48 5288.261332
4 2 0 7.851262143e-47 -814.8723577
4 2 1 9.44975263985e-48 3330.7140299
5 5 0 8.93412503994e-45 0.0
5 5 1 1.69955503786e-46 4075.7663965
5 7 0 1.34595882305e-46 1448.0586706
5 7 1 5.99564349425e-48 5450.0590054
5 3 0 8.56970063406e-47 -1035.2356006
5 3 1 1.10371907875e-47 3092.7361248
6 6 0 9.11867954403e-45 0.0
6 6 1 1.72754802889e-46 4041.4851825
6 8 0 1.38062185521e-46 1637.9155835
6 8 1 5.40259261484e-48 5595.4447122
6 4 0 9.22016525643e-47 -1246.7761495
6 4 1 1.26352011669e-47 2857.8768884
7 7 0 9.33548351749e-45 0.0
7 7 1 1.76034290076e-46 4002.0003348
7 9 0 1.4321783582e-46 1815.4448665
7 9 1 4.89646740673e-48 5723.7534583
7 5 0 9.87036470235e-47 -1448.0586706
7 5 1 1.43134117969e-47 2627.7077259
8 8 0 9.58506387926e-45 0.0
8 8 1 1.79780102386e-46 3957.5291287
8 10 0 1.49914332083e-46 1980.0034725
8 10 1 4.45252920425e-48 5834.5836136
8 6 0 1.05576965399e-46 -1637.9155835
8 6 1 1.61159944807e-47 2403.569599
9 9 0 9.86810716411e-45 0.0
9 9 1 1.8398050938e-46 3908.3085918
9 11 0 1.58112245707e-46 2131.1897714
9 11 1 4.05447722125e-48 5927.7881332
9 7 0 1.13066712489e-46 -1815.4448665
9 7 1 1.80768199181e-47 2186.5554683


